l1-norm regularized l1-norm best-fit lines

In this work, we propose an optimization framework for estimating a sparse robust one-dimensional subspace. Our objective is to minimize both the representation error and the penalty, in terms of the l1-norm criterion. Given that the problem is NP-hard, we introduce a linear relaxation-based approach. Additionally, we present a novel fitting procedure, utilizing simple ratios and sorting techniques. The proposed algorithm demonstrates a worst-case time complexity of $O(n^2 m \log n)$ and, in certain instances, achieves global optimality for the sparse robust subspace, thereby exhibiting polynomial time efficiency. Compared to extant methodologies, the proposed algorithm finds the subspace with the lowest discordance, offering a smoother trade-off between sparsity and fit. Its architecture affords scalability, evidenced by a 16-fold improvement in computational speeds for matrices of 2000x2000 over CPU version. Furthermore, this method is distinguished by several advantages, including its independence from initialization and deterministic and replicable procedures. Furthermore, this method is distinguished by several advantages, including its independence from initialization and deterministic and replicable procedures. The real-world example demonstrates the effectiveness of algorithm in achieving meaningful sparsity, underscoring its precise and useful application across various domains.

==> csv/hmp.csv <==
nfeatures,lambda,avg_purity,sd_purity
8,0,0.857478632,0.042437832
8,1,0.857478632,0.042437832
8,2,0.857478632,0.042437832
8,3,0.857478632,0.042437832
8,4,0.857478632,0.042437832
8,5,0.857478632,0.042437832
8,6,0.857478632,0.042437832
8,7,0.857478632,0.042437832
8,8,0.857478632,0.042437832
8,9,0.857478632,0.042437832
8,10,0.857478632,0.042437832
8,11,0.857478632,0.042437832
8,12,0.857478632,0.042437832
8,13,0.857478632,0.042437832
8,14,0.857478632,0.042437832
8,15,0.857478632,0.042437832
8,16,0.857478632,0.042437832
8,17,0.857478632,0.042437832
8,18,0.857478632,0.042437832
8,19,0.857478632,0.042437832
8,20,0.857478632,0.042437832
8,21,0.857478632,0.042437832
8,22,0.857478632,0.042437832
8,23,0.857478632,0.042437832
8,24,0.857478632,0.042437832
8,25,0.857478632,0.042437832
8,26,0.857478632,0.042437832
8,27,0.857478632,0.042437832
8,28,0.857478632,0.042437832
8,29,0.857478632,0.042437832
8,30,0.857478632,0.042437832
8,31,0.857478632,0.042437832
8,32,0.857478632,0.042437832
8,33,0.857478632,0.042437832
8,34,0.857478632,0.042437832
8,35,0.857478632,0.042437832
8,36,0.857478632,0.042437832
8,37,0.857478632,0.042437832
8,38,0.857478632,0.042437832
8,39,0.857478632,0.042437832
8,40,0.857478632,0.042437832
8,41,0.857478632,0.042437832
8,42,0.857478632,0.042437832
8,43,0.857478632,0.042437832
7.555555556,44,0.83482906,0.047771797
7.444444444,45,0.831944444,0.040347761
7.444444444,46,0.831944444,0.040347761
7.444444444,47,0.831944444,0.040347761
7.444444444,48,0.831944444,0.040347761
7.444444444,49,0.831944444,0.040347761
7.333333333,50,0.827991453,0.038969293
7,51,0.809615385,0.024784892
7,52,0.809615385,0.024784892
7,53,0.809615385,0.024784892
7,54,0.809615385,0.024784892
7,55,0.809615385,0.024784892
7,56,0.809615385,0.024784892
7,57,0.809615385,0.024784892
7,58,0.809615385,0.024784892
7,59,0.809615385,0.024784892
7,60,0.809615385,0.024784892
7,61,0.809615385,0.024784892
7,62,0.809615385,0.024784892
7,63,0.809615385,0.024784892
6.111111111,64,0.798824786,0.023735428
6,65,0.796688034,0.021397474
6,66,0.796688034,0.021397474
6,67,0.796688034,0.021397474
6,68,0.796688034,0.021397474
6,69,0.796688034,0.021397474
6,70,0.796688034,0.021397474
6,71,0.796688034,0.021397474
5.888888889,72,0.791132479,0.019363856
5,73,0.798290598,0.02441888
5,74,0.798290598,0.02441888
5,75,0.798290598,0.02441888
5,76,0.798290598,0.02441888
5,77,0.798290598,0.02441888
5,78,0.798290598,0.02441888
5,79,0.798290598,0.02441888
5,80,0.798290598,0.02441888
5,81,0.798290598,0.02441888
5,82,0.798290598,0.02441888
4.111111111,83,0.795619658,0.021756024
4,84,0.801495726,0.022740772
4,85,0.801495726,0.022740772
4,86,0.801495726,0.022740772
4,87,0.801495726,0.022740772
4,88,0.801495726,0.022740772
3.888888889,89,0.79775641,0.021260714
3.222222222,90,0.77008547,0.035271875
3.222222222,91,0.77008547,0.035271875
3.222222222,92,0.77008547,0.035271875
3.222222222,93,0.77008547,0.035271875
3.222222222,94,0.77008547,0.035271875
2.888888889,95,0.755128205,0.051528275
2.555555556,96,0.738034188,0.057037453
2.111111111,97,0.691666667,0.049827525
2.111111111,98,0.691666667,0.049827525
2,99,0.685363248,0.03707554


==> csv/lbehavior.csv <==
Lambda,1000d,2000d,3000d,1000l0,2000l0,3000l0
0,0.000363259391935,0.000529585332206,0.000569121508671,1,0.9999,1
10,0.000369283738163,0.000474911705136,0.000593661479157,0.9993,0.999,0.998966666666667
100,0.000465165659821,0.000580844670942,0.000737726023132,0.9887,0.99065,0.9897
500,0.001851278220836,0.001917507630358,0.002040788949843,0.9458,0.94675,0.946166666666667
1000,0.007080890136898,0.00621855046915,0.006182107292313,0.8741,0.8882,0.889066666666667
1500,0.021955418565122,0.015889689387053,0.014456164549423,0.7787,0.81495,0.824966666666667
2000,0.06953027026245,0.03638045306084,0.029951457742695,0.6165,0.71885,0.7432


==> csv/lbehavior1.csv <==
lambda,1000d,2000d,3000d,1000l0,2000l0,3000l0
0,0.00014851,0.000344959220191,0.0005800430635,1,1,1
500,0.000328439097599,0.000996484313354,0.001921146749388,0.979,0.9615,0.946
1000,0.000745055006572,0.002528034153673,0.005697253400544,0.965,0.924,0.892333333333333
1500,0.00142804980813,0.00547103495578,0.013355302174838,0.934,0.8885,0.83
2000,0.002422003709703,0.010491627425304,0.027529898734481,0.914,0.842,0.747
2500,0.003885319979796,0.018752239299698,0.05388158042769,0.897,0.794,0.652
3000,0.005923588138705,0.03266806902653,0.10700934948143,0.873,0.7235,0.534666666666667
3500,0.008833479512983,0.054194622184102,0.241753953574095,0.848,0.6475,0.366666666666667
4000,0.013063301758971,0.095148041019026,0.815390473740356,0.824,0.555,0.086333333333333
4500,0.019171527054806,0.183447183785225,0.96897822,0.784,0.4295,0.000333333333333
5000,0.027829629214623,0.483359900834886,0.96897822,0.742,0.21,0.000333333333333
5500,0.040359480228172,0.96183925,0.96897822,0.688,0.0005,0.000333333333333


==> csv/lbehavior_fixedcolsat1000.csv <==
lambda,1000d,2000d,3000d,1000l0,2000l0,3000l0
0,0.000342343697004,0.000216063959813,0.000148508354288,1,1,1
500,0.00167661284789,0.00058720935707,0.000328439097599,0.936,0.971,0.979
1000,0.006151534414242,0.001552988664189,0.000745055006572,0.874,0.945,0.965
1500,0.018808243528226,0.003309779974372,0.00142804980813,0.791,0.902,0.934
2000,0.055542305013485,0.006352350168409,0.002422003709703,0.635,0.87,0.914
2500,0.258626692427859,0.01093146503754,0.003885319979796,0.349,0.834,0.897
3000,0.94558825,0.019042774022301,0.005923588138705,0.001,0.785,0.873
3500,,0.033130598883426,0.008833479512983,,0.725,0.848
4000,,0.060098540303256,0.013063301758971,,0.629,0.824
4500,,0.118788056328627,0.019171527054806,,0.503,0.784
5000,,0.33051227862046,0.027829629214623,,0.302,0.742
5500,,0.94528985,0.040359480228172,,0.001,0.688


==> csv/lbehavior_fixedrowsat3000.csv <==
lambda,1000d,2000d,3000d,1000l0,2000l0,3000l0
0,0.00014851,0.000344959220191,0.0005800430635,1,1,1
500,0.000328439097599,0.000996484313354,0.001921146749388,0.979,0.9615,0.946
1000,0.000745055006572,0.002528034153673,0.005697253400544,0.965,0.924,0.892333333333333
1500,0.00142804980813,0.00547103495578,0.013355302174838,0.934,0.8885,0.83
2000,0.002422003709703,0.010491627425304,0.027529898734481,0.914,0.842,0.747
2500,0.003885319979796,0.018752239299698,0.05388158042769,0.897,0.794,0.652
3000,0.005923588138705,0.03266806902653,0.10700934948143,0.873,0.7235,0.534666666666667
3500,0.008833479512983,0.054194622184102,0.241753953574095,0.848,0.6475,0.366666666666667
4000,0.013063301758971,0.095148041019026,0.815390473740356,0.824,0.555,0.086333333333333
4500,0.019171527054806,0.183447183785225,0.96897822,0.784,0.4295,0.000333333333333
5000,0.027829629214623,0.483359900834886,0.96897822,0.742,0.21,0.000333333333333
5500,0.040359480228172,0.96183925,0.96897822,0.688,0.0005,0.000333333333333
7000,0.145770429497892,,,0.462,,
7500,0.303678991712586,,,0.321,,
8000,0.916702545599849,,,0.033,,


==> csv/lbehaviorintersection.csv <==
Lambda,100x100d,100x100l,200x200d,200x200l,300x300d,300x300l,400x400d,400x400l,500x500d,500x500l
800,0.094857665847162,0.69,,,,,,,,
810,0.122239672442948,0.67,,,,,,,,
820,0.16494856528433,0.6,,,,,,,,
830,0.235219959309418,0.49,,,,,,,,
840,0.363214195351985,0.41,,,,,,,,
842,0.40615401057214,0.38,,,,,,,,
843,0.415113541427817,0.35,,,,,,,,
845,0.461689419891077,0.33,,,,,,,,
850,0.547772601724137,0.26,,,,,,,,
1200,,,0.162043409297901,0.55,,,,,,
1210,,,0.200132063914564,0.48,,,,,,
1220,,,0.244540530641652,0.445,,,,,,
1230,,,0.30452289655968,0.39,,,,,,
1240,,,0.377470122671084,0.32,,,,,,
1250,,,0.484702345079838,0.255,0.076247933358629,0.643333333333333,,,,
1300,,,,,0.12742153251443,0.543333333333333,,,,
1310,,,,,0.14106086881097,0.516666666666667,,,,
1320,,,,,0.159324913124874,0.49,,,,
1330,,,,,0.182682767465428,0.48,,,,
1340,,,,,0.206316869201772,0.443333333333333,,,,
1350,,,,,0.240318673483488,0.426666666666667,,,,
1360,,,,,0.290209343246002,0.386666666666667,,,,
1362,,,,,0.303289155535013,0.38,,,,
1364,,,,,0.315733828588895,0.376666666666667,,,,
1366,,,,,0.346725397828917,0.363333333333333,,,,
1368,,,,,0.363020146189234,0.346666666666667,,,,
1370,,,,,0.378277193736837,0.33,,,,
1380,,,,,0.483879515771846,0.286666666666667,,,,
1400,,,,,,,,,,
1500,,,,,,,,,,
1640,,,,,,,0.231619352488935,0.4175,,
1650,,,,,,,0.263043085058544,0.3975,,
1660,,,,,,,0.302832785953719,0.375,,
1670,,,,,,,0.360762943814942,0.34,,
1671,,,,,,,0.36832736152783,0.3375,,
1672,,,,,,,0.376822875760887,0.3275,,
1674,,,,,,,0.388244275776667,0.3175,,
1676,,,,,,,0.400929929185872,0.3,,
1678,,,,,,,0.424542861227082,0.2875,,
1680,,,,,,,0.436211061834895,0.28,,
1710,,,,,,,,,0.169969252221589,0.498
1750,,,,,,,,,0.235903221871434,0.43
1780,,,,,,,,,0.325411212025302,0.346
1785,,,,,,,,,0.339752915789608,0.34
1786,,,,,,,,,0.343108165507532,0.338
1787,,,,,,,,,0.34623777011092,0.332
1790,,,,,,,,,0.356582275868375,0.322
1800,,,,,,,,,0.397174140772835,0.29


==> csv/pur1.csv <==
nfeatures,lambda,avg_purity
28,0,0.8316832
27,1,0.7524752
27,2,0.7524752
26,3,0.5935879
26,4,0.5935879
26,5,0.5935879
26,6,0.5935879
26,7,0.5935879
26,8,0.5935879
26,9,0.5935879
26,10,0.5935879
26,11,0.5935879
26,12,0.5935879
26,13,0.5935879
25,14,0.7501179
25,15,0.7501179
25,16,0.7501179
29,17,0.5935879
29,18,0.5935879
29,19,0.5935879
29,20,0.5935879
29,21,0.5935879
29,22,0.5935879
28,23,0.5935879
28,24,0.5935879
28,25,0.5935879
28,26,0.5935879
28,27,0.5935879
28,28,0.5935879
28,29,0.5935879
27,30,0.5935879
26,31,0.601603
26,32,0.601603
26,33,0.601603
26,34,0.601603
26,35,0.601603
26,36,0.601603
26,37,0.601603
26,38,0.601603
26,39,0.601603
26,40,0.601603
26,41,0.601603
25,42,0.5935879
25,43,0.5935879
25,44,0.5935879
25,45,0.5935879
25,46,0.5935879
25,47,0.5935879
25,48,0.5935879
25,49,0.5935879
25,50,0.5935879
24,51,0.5935879
23,52,0.650165
23,53,0.650165
23,54,0.650165
22,55,0.5935879
22,56,0.5935879
22,57,0.5935879
22,58,0.5935879
22,59,0.5935879
21,60,0.6492221
21,61,0.6492221
21,62,0.6492221
21,63,0.6492221
21,64,0.6492221
21,65,0.6492221
21,66,0.6492221
21,67,0.6492221
19,68,0.5935879
18,69,0.6100896
18,70,0.6100896
18,71,0.6100896
18,72,0.6100896
18,73,0.6100896
18,74,0.6100896
18,75,0.6100896
18,76,0.6100896
17,77,0.6049033
17,78,0.6049033
17,79,0.6049033
16,80,0.5935879
16,81,0.5935879
16,82,0.5935879
16,83,0.5935879
16,84,0.5935879
16,85,0.5935879
16,86,0.5935879
16,87,0.5935879
16,88,0.5935879
15,89,0.5935879
15,90,0.5935879
15,91,0.5935879
15,92,0.5935879
15,93,0.5935879
15,94,0.5935879
15,95,0.5935879
15,96,0.5935879
14,97,0.5935879
12,98,0.5935879
12,99,0.5935879
12,100,0.5935879
12,101,0.5935879
12,102,0.5935879
12,103,0.5935879
12,104,0.5935879
12,105,0.5935879
12,106,0.5935879
12,107,0.5935879
12,108,0.5935879
11,109,0.6529939
11,110,0.6529939
11,111,0.6529939
9,112,0.5935879
8,113,0.5935879
8,114,0.5935879
7,115,0.5935879
7,116,0.5935879
6,117,0.5935879
5,118,0.5935879
5,119,0.5935879
5,120,0.5935879
5,121,0.5935879
5,122,0.5935879
5,123,0.5935879
5,124,0.5935879
5,125,0.5935879
5,126,0.5935879
5,127,0.5935879
5,128,0.5935879
5,129,0.5935879
5,130,0.5935879
4,131,0.5935879
4,132,0.5935879
3,133,0.5935879
3,134,0.5935879
3,135,0.5935879
3,136,0.5935879
3,137,0.5935879
3,138,0.5935879
3,139,0.5935879
3,140,0.5935879
3,141,0.5935879
3,142,0.5935879
3,143,0.5935879
3,144,0.5935879
3,145,0.5935879
3,146,0.5935879
3,147,0.5935879
3,148,0.5935879
3,149,0.5935879
2,150,0.5935879
1,151,0.5935879
1,152,0.5935879
1,153,0.5935879
1,154,0.5935879
1,155,0.5935879
1,156,0.5935879
1,157,0.5935879
1,158,0.5935879
1,159,0.5935879
1,160,0.5935879
1,161,0.5935879
1,162,0.5935879
1,163,0.5935879
1,164,0.5935879
1,165,0.5935879
1,166,0.5935879
1,167,0.5935879
1,168,0.5935879
1,169,0.5935879
1,170,0.5935879
1,171,0.5935879
1,172,0.5935879
1,173,0.5935879
1,174,0.5935879
1,175,0.5935879
1,176,0.5935879
1,177,0.5935879
1,178,0.5935879
1,179,0.5935879
1,180,0.5935879
1,181,0.5935879
1,182,0.5935879
1,183,0.5935879
1,184,0.5935879
1,185,0.5935879
1,186,0.5935879
1,187,0.5935879
1,188,0.5935879
1,189,0.5935879
1,190,0.5935879
1,191,0.5935879
1,192,0.5935879
1,193,0.5935879
1,194,0.5935879
1,195,0.5935879
1,196,0.5935879
1,197,0.5935879
1,198,0.5935879
1,199,0.5935879
1,200,0.5935879
1,201,0.5935879
1,202,0.5935879
1,203,0.5935879
1,204,0.5935879
1,205,0.5935879
1,206,0.5935879
1,207,0.5935879
1,208,0.5935879
1,209,0.5935879
1,210,0.5935879
1,211,0.5935879
1,212,0.5935879
1,213,0.5935879
1,214,0.5935879
1,215,0.5935879
1,216,0.5935879
1,217,0.5935879
1,218,0.5935879
1,219,0.5935879
1,220,0.5935879
1,221,0.5935879
1,222,0.5935879
1,223,0.5935879
1,224,0.5935879
1,225,0.5935879
1,226,0.5935879
1,227,0.5935879
1,228,0.5935879
1,229,0.5935879
1,230,0.5935879
1,231,0.5935879
1,232,0.5935879
1,233,0.5935879
1,234,0.5935879
1,235,0.5935879
1,236,0.5935879
1,237,0.5935879
1,238,0.5935879
1,239,0.5935879
1,240,0.5935879
1,241,0.5935879
1,242,0.5935879
1,243,0.5935879
1,244,0.5935879
1,245,0.5935879
1,246,0.5935879
1,247,0.5935879
1,248,0.5935879
1,249,0.5935879
1,250,0.5935879
1,251,0.5935879
1,252,0.5935879
1,253,0.5935879
1,254,0.5935879
1,255,0.5935879
1,256,0.5935879
1,257,0.5935879
1,258,0.5935879
1,259,0.5935879
1,260,0.5935879
1,261,0.5935879
1,262,0.5935879
1,263,0.5935879
1,264,0.5935879
1,265,0.5935879
1,266,0.5935879
1,267,0.5935879
1,268,0.5935879
1,269,0.5935879
1,270,0.5935879
1,271,0.5935879
1,272,0.5935879
1,273,0.5935879
1,274,0.5935879
1,275,0.5935879
1,276,0.5935879
1,277,0.5935879
1,278,0.5935879
1,279,0.5935879
1,280,0.5935879
1,281,0.5935879
1,282,0.5935879
1,283,0.5935879
1,284,0.5935879
1,285,0.5935879
1,286,0.5935879
1,287,0.5935879
1,288,0.5935879
1,289,0.5935879
1,290,0.5935879
1,291,0.5935879
1,292,0.5935879
1,293,0.5935879
1,294,0.5935879
1,295,0.5935879
1,296,0.5935879
1,297,0.5935879
1,298,0.5935879
1,299,0.5935879


==> csv/rspcaadj.csv <==
l0norm,l1pca0.01,rospca0.01,pppca0.01,l1pca0.02,rospca0.02,pppca0.02,l1pca0.03,rospca0.03,pppca0.03,l1pca0.04,rospca0.04,pppca0.04,l1pca0.05,rospca0.05,pppca0.05,l1pca0.06,rospca0.06,pppca0.06
0.01,0.83696692,0.842520195,0.8402541,0.8441571,0.848165834,0.83949558,0.83345058,0.839904651,,0.85435548,0.8627829,0.85258068,0.878234442,0.884776386,,0.891877588,0.861133423,0.833733175
0.02,0.834395819,0.84239637,0.837601054,0.838745246,0.8535382,0.838644781,0.831417435,0.84752418,0.843064067,0.853628648,0.860110455,0.856661835,0.860750128,0.8199983,0.834993446,0.871260534,0.852606899,0.839608504
0.03,0.830528048,0.864607255,0.836739758,0.837129527,0.843591018,0.83829663,0.827634562,0.832217536,0.83951859,0.852328734,0.857207292,0.846309863,0.858508346,0.854336256,0.837384086,0.869960119,0.845561133,0.839812103
0.04,0.828707564,0.825543636,0.83726982,0.822101432,0.841640818,0.837495786,0.825712683,0.827985576,0.836852924,0.84956831,0.845685144,0.848156482,0.85394538,0.850617329,0.834177134,0.868819363,0.853735716,0.835420611
0.05,0.821503487,0.836822285,0.836204206,0.812566515,0.800347753,0.836291469,0.821998295,0.805486247,0.837298517,0.848432161,0.845643506,0.84984683,0.849493494,0.866419679,0.833510097,0.868163822,0.837746926,0.835448491
0.06,0.809550014,0.898981966,0.831558595,0.805835147,0.808970361,0.834955782,0.818481314,0.806231231,0.836346737,0.847392639,0.84501935,0.849256307,0.84679267,0.86851576,0.832455047,0.867909242,0.844671799,0.836732136
0.07,0.805285935,0.8524337,0.829879446,0.799417007,0.806274982,0.834756203,0.816559161,0.751761677,0.833930855,0.845784821,0.855884595,0.846989079,0.828718753,0.830575714,0.827531481,0.85748365,0.84241245,0.835131968
0.08,0.802378846,,0.828961497,0.796185698,0.797149944,0.833132788,0.814899643,,0.824181306,0.843977873,0.855167234,0.846284897,0.823622755,,0.824207524,0.85707879,0.814211662,0.835552551
0.09,0.794558048,,0.825605857,0.788058555,0.797706971,0.836996549,0.813044211,0.794662957,0.822297754,0.842964886,0.873831231,0.840133329,0.820616811,0.93034717,0.82708021,0.856710381,0.8524337,0.830649959
0.1,0.784520884,0.8524337,0.826791271,0.783212042,,0.828766508,0.810567339,,0.816789935,0.839719248,0.832428723,0.829881481,0.817013608,0.8915557,0.826621969,0.855743744,,0.831215965
0.11,0.775160447,,0.821523636,0.774282378,0.791776089,0.822552188,0.808966308,,0.826490021,0.836888714,,0.826488532,0.810441785,,0.828111611,0.854801949,0.8562688,0.829396689
0.12,0.765928892,,0.822228466,0.7672504,,0.821410398,0.804333041,,0.822213058,0.834528858,0.817237974,0.821819366,0.806594923,0.8426391,0.82543162,0.853356947,,0.827859377
0.13,0.760161626,,0.812282339,0.76138569,0.854222,0.792433791,0.80328832,,0.818609318,0.83323642,,0.812460779,0.768563067,0.8426391,0.808488655,0.851901534,,0.820636408
0.14,0.751466969,0.8922347,0.791278915,0.75398207,,0.795305955,0.797869181,,0.815196763,0.828379467,0.860697657,0.830071048,0.766088053,,0.788056405,0.851330094,0.8413218,0.819414431
0.15,0.750438228,,0.771816289,0.744822797,0.787107463,0.790614194,0.794880214,0.82444812,0.776102065,0.831254391,0.84821437,0.809791234,0.760544116,,0.805575276,0.850603236,,0.797307551
0.16,0.745876539,,0.807759666,0.74314899,,0.77587333,0.790912578,,0.815947447,0.829158053,0.861563054,0.816130037,0.753653995,,0.809302906,0.848513233,,0.801730553
0.17,0.740658761,,0.750336974,0.73500076,,0.777809988,0.777383636,0.752261076,0.791881742,0.827648637,0.846835351,0.810664771,0.743451861,,0.791161424,0.856948329,0.84717175,0.79124314
0.18,0.728920371,0.774615012,0.762336967,0.727372118,,0.783668341,0.749261588,,0.792933571,0.826317406,0.873087247,0.78489542,0.738412858,,0.784216844,0.855709682,0.8562688,0.781919548
0.19,0.72285767,,0.760932574,0.718490573,,0.764253494,0.71538496,,0.74989009,0.825116271,0.8539914,0.792672156,0.736319434,,0.774399435,0.853058021,,0.779051566
0.2,0.714547535,,0.7569394,0.711268463,,0.745269449,0.733472242,,0.725853719,0.823941388,0.861870053,0.764086912,0.734769666,0.8426391,0.779874785,0.852287559,0.8413218,0.786098771
0.21,0.688652706,,0.762985072,0.708345081,0.446640622,0.749918372,0.728682439,,0.731173167,0.821261759,0.876119652,0.765522994,0.731630561,,0.754123404,0.852060735,,0.749767043
0.22,0.681474558,,0.704992503,0.69524203,0.786154152,0.736086827,0.718424033,,0.714354019,0.817944459,0.837900979,0.78875727,0.727616939,0.8426391,,0.851350129,,0.749277771
0.23,0.676729121,,0.740889849,0.657867192,,0.735014785,0.724355744,,0.747280622,0.815040778,0.874168967,0.764367618,0.710926166,0.816001426,0.818063979,0.805737438,,0.74912233
0.24,0.679501463,,0.714324682,0.655668732,,0.737966797,0.720306503,,0.741825717,0.813989583,0.853995919,0.681144293,0.704032921,0.8426391,0.724426969,0.782414582,,0.765254834
0.25,0.660831709,,0.74020911,0.663563566,,0.733380637,0.715011908,,0.737774376,0.804692685,0.84666846,0.709641757,0.700364039,,0.737956782,0.778155126,,0.76934472
0.26,0.649745002,,0.678188357,0.637637347,,0.728561635,0.698529124,,0.748455175,0.803767948,0.880620662,0.684279482,0.686752338,,0.668979428,0.76806412,0.8413218,0.753329913
0.27,0.630709522,,0.660093773,0.607664156,0.775071775,0.735556038,0.689123755,,0.705286822,0.8264851,0.831265015,0.685440903,0.671961934,0.788233402,0.642492013,0.744967914,,0.743021952
0.28,0.619586636,,0.735859226,0.622968469,,0.71545611,0.683332302,,0.72299427,0.798589313,0.849481442,0.724065218,0.664744924,,0.6387475,0.742196217,,0.73331293
0.29,0.610031381,,0.710751889,0.608970175,,0.721638406,0.679779721,,0.68064868,0.795079459,0.8713591,0.673606952,0.661684557,,,0.75557475,,0.710737938
0.3,0.604074777,,0.682705827,0.587771475,,0.729333942,0.675067991,,0.716006373,0.78970925,0.845398113,0.647296196,0.654771637,,0.635240998,0.686833409,,0.748772051
0.31,0.59472339,,0.664223491,0.600642353,,0.70019047,0.670281606,,0.684968167,0.771383698,,0.694201157,0.648413868,0.8426391,0.683630222,0.704264346,0.8413218,0.736767197
0.32,0.587572239,,0.645179642,0.583303564,,0.711382551,0.663464483,,0.675437616,0.681950918,,0.68726855,0.645334299,0.789011464,0.664093556,0.670286778,0.8413218,0.723562568
0.33,0.58141252,0.812540846,0.617095679,0.584088158,,0.696775776,0.65805628,,0.678377455,0.676802279,,0.714068365,0.641491339,0.8426391,0.663889877,0.660446595,0.8413218,0.685440928
0.34,0.571509491,,0.62923333,0.581858364,0.8585331,0.698828027,0.616613825,,0.697895658,0.672267741,0.850766537,0.635590967,0.633630023,,0.625527169,0.656054801,,0.730834168
0.35,0.565879232,,0.67966393,0.565708167,0.8585331,0.690136779,0.574202355,,0.644263722,0.669615441,0.865328292,0.692673959,0.631284268,,0.651599534,0.651033109,0.812362488,0.646561606
0.36,0.552298718,,0.610532467,0.531707554,,0.648588696,0.56654306,,0.586308496,0.633251378,0.82701826,0.663322097,0.624013016,0.8426391,0.637965374,0.645413369,,0.690557122
0.37,0.538369535,,0.590166227,0.56520432,0.60526796,0.654866761,0.560290979,,0.605521616,0.627160161,0.848636638,0.669996811,0.626559943,,0.637840773,0.612710296,,0.652718442
0.38,0.52963343,,0.648431505,0.54324138,,0.634800642,0.555494807,,0.605281328,0.618685322,0.850139213,0.611007419,0.613500659,,0.657968138,0.60975142,0.8562688,0.610404492
0.39,0.522874356,0.8922347,0.603619538,0.49533729,0.789595107,0.604732554,0.549027111,,0.509745466,0.577230299,0.84758251,0.654962273,0.604244881,,0.632960885,0.605119808,,0.61791076
0.4,0.517497912,,0.616330714,0.480518079,0.789568246,0.618782249,0.541354723,,0.598631625,0.567899129,0.832205338,0.62746859,0.572721845,,0.661658802,0.598342644,0.8413218,0.630270713
0.41,0.501368632,0.8922347,0.604930793,0.469799134,,0.523356702,0.535126392,,0.6609317,0.554630491,0.867382307,0.665296441,0.592948742,0.8426391,0.678206268,0.601595819,,0.625740869
0.42,0.494410857,,0.610255595,0.458950276,0.779331307,0.547213358,0.503983734,0.818161851,0.661319365,0.526588486,0.844769821,0.626970983,0.543646952,,0.629208614,0.597565966,0.8562688,0.606414418
0.43,0.469578948,,0.581666583,0.452697192,0.8585331,0.575494973,0.494869822,,0.592154893,0.501799646,0.847666227,0.630497963,0.518658219,,0.617130154,0.593460074,,0.625493441
0.44,0.453032634,0.851755549,0.572693366,0.448225618,,0.54969515,0.481294264,0.745559988,0.655269979,0.494573396,0.849355727,0.60939613,0.546425047,,0.59032728,0.58250869,,0.584776804
0.45,0.462264437,0.8922347,0.580478779,0.445355628,0.786171412,0.549419034,0.461435293,,0.602176198,0.481765945,0.832911091,0.57386793,0.519522001,0.8426391,0.548345681,0.574509072,,0.582975966
0.46,0.442659653,0.8922347,0.500055872,0.436589813,,0.591097993,0.445227981,,0.563132498,0.460894141,0.862411908,0.571830204,0.546708236,0.815105607,0.572876095,0.53915526,,0.578884768
0.47,0.454247562,,0.531817997,0.423851472,0.842716577,0.517219964,0.433988241,,0.5524554,0.468368387,0.84971992,0.591897637,0.481884398,,0.564389166,0.530600978,,0.57865633
0.48,0.438939999,,0.49230282,0.418278248,0.781555615,0.4964161,0.414550088,,0.600276657,0.440212906,0.841590946,0.477107074,0.495924137,0.816191763,0.560172415,0.46770291,,0.576522381
0.49,0.425938292,,0.520291083,0.40642871,,0.606543777,0.40053959,,0.586804739,0.417326126,0.8571727,0.570886368,0.442347757,0.8426391,0.579725428,0.483676006,,0.540647516
0.5,0.40995833,,0.514123272,0.396875286,0.85556635,0.517705162,0.400267983,,0.518195806,0.405456488,0.843121695,0.52496936,0.416218653,,0.557895067,0.489099034,,0.558137473
0.51,0.403896919,0.81319818,0.475005009,0.387397038,,0.509209203,0.393988247,,0.504916673,0.38948093,0.843932662,0.541294669,0.401492544,,0.54127846,0.427901058,0.8562688,0.588472257
0.52,0.397280109,,0.581124177,0.378485117,0.813695281,0.498071165,0.385944399,,0.521152244,0.385927294,0.845441431,0.53377763,0.391642245,,0.540055639,0.411140871,,0.556417355
0.53,0.386189145,,0.470863779,0.375129759,0.821625714,0.543678343,0.35485376,,0.472680182,0.376898456,0.843179281,0.625363517,0.384558906,,0.533130194,0.404504545,0.83711285,0.583637568
0.54,0.377323639,0.892234694,0.517256288,0.37027119,0.842716578,0.490618053,0.360841673,,0.489287345,0.364668228,0.845118126,0.550394693,0.377579144,,0.514810977,0.401794575,0.83711285,0.575777764
0.55,0.372185816,,0.526259918,0.362522816,0.780267221,0.498901002,0.354332681,0.819159898,0.470756696,0.340630537,0.8492103,0.615745694,0.36727796,,0.502178172,0.390169843,,0.532851961
0.56,0.365250847,0.8922347,0.432593642,0.356794888,0.785282329,0.487590372,0.348100211,0.8310462,0.403053205,0.326572232,0.844246013,0.444015331,0.35835294,0.789550295,0.505141969,0.38514395,0.8562688,0.496088772
0.57,0.361670637,0.8627952,0.457302961,0.352265652,0.8525996,0.497158416,0.329375281,0.8310462,0.414933202,0.315210764,0.844366109,0.552539777,0.346758367,0.8426391,0.520398349,0.366785997,0.8333557,0.493441082
0.58,0.35501837,,0.457627795,0.342107897,0.8427166,0.47331495,0.334140324,0.8310462,0.438713452,0.30939175,0.852236982,0.454070176,0.335992504,0.815231819,0.466074845,0.372560517,,0.515414819
0.59,0.341928262,,0.436143005,0.335837329,0.812250818,0.457757227,0.324192414,0.8310462,0.416796586,0.300575036,0.848528385,0.442462084,0.328873573,,0.48917052,0.360504511,0.8435031,0.518713613
0.6,0.33493326,,0.473814049,0.326320412,0.811821813,0.478351254,0.315317825,0.8310462,0.46215663,0.288923775,0.843491268,0.377050276,0.333560259,,0.467695353,0.351408969,0.8562688,0.524575472
0.61,0.331202782,0.892234695,0.430871067,0.32097858,0.716668582,0.478026865,0.308079736,0.8429922,0.434577664,0.260868656,0.844942546,0.478092268,0.309141392,0.8426391,0.48274804,0.337153125,0.8562688,0.50373673
0.62,0.320944753,,0.39640947,0.313471029,0.813402169,0.42830857,0.301566403,0.8310462,0.427556202,0.250774021,0.822709284,0.487444591,0.300828238,,0.441248449,0.322564773,0.83711285,0.493285985
0.63,0.309485713,0.8922347,0.45350469,0.305766598,0.8427166,0.439530127,0.294176627,,0.400877594,0.244708252,0.839371396,0.485295822,0.289869468,0.8426391,0.437389277,0.314768066,0.839217347,0.476039253
0.64,0.296024589,0.8922347,0.37605333,0.293694702,0.8427166,0.461948442,0.283451117,0.8310462,0.427308983,0.237266005,0.776493023,0.409181174,0.28356473,,0.425769095,0.304967242,0.837112893,0.476007099
0.65,0.278844836,0.8922347,0.398180967,0.283506418,0.645305001,0.448092729,0.274256421,0.8310462,0.369993011,0.222290743,0.841963424,0.436399585,0.278415547,,0.426139662,0.28922425,0.84669083,0.485560291
0.66,0.27037948,0.110054113,0.371649722,0.277365215,0.8427166,0.41889454,0.26854899,0.460818396,0.404562989,0.221509247,0.848908212,0.453553962,0.273298458,,0.407627909,0.281543216,0.837112893,0.487594715
0.67,0.267237054,0.503111754,0.373098672,0.267914757,0.555619037,0.38697267,0.272046282,0.511841786,0.38931256,0.215086233,0.855838266,0.402017617,0.265853408,,0.389097367,0.26908927,0.119963269,0.469138562
0.68,0.256668685,0.110727194,0.37838872,0.260063708,0.8427166,0.385732826,0.255416174,0.333068096,0.341882882,0.210446666,0.838352752,0.40807498,0.230462645,,0.414487576,0.260351696,0.597909659,0.491989972
0.69,0.260009663,0.108375474,0.349974067,0.24261469,0.816129524,0.403197576,0.246751936,0.081083832,0.364889934,0.210935288,0.626380196,0.406329479,0.244594826,,0.427558746,0.251813744,0.111285146,0.463057241
0.7,0.217316958,0.370252176,0.34183591,0.238965427,0.089592425,0.422949813,0.239620678,0.32888451,0.35647223,0.199725372,0.095860681,0.385202495,0.239588097,0.074131662,0.373997984,0.239123539,0.470343036,0.463011058
0.71,0.24028267,0.364701278,0.302225918,0.226843075,0.470279638,0.362261641,0.232481746,0.074423387,0.372740446,0.1891313,0.094116341,0.385706595,0.227284777,0.072486038,0.421727492,0.220938497,0.597112575,0.443147504
0.72,0.211224369,0.099336741,0.306956547,0.212792303,0.316527968,0.384655376,0.222635506,0.070295406,0.354733032,0.177303101,0.079989843,0.369525525,0.220055647,0.069340574,0.342801482,0.223065841,0.476354885,0.422065147
0.73,0.209181689,0.099708779,0.322884029,0.208636603,0.080954876,0.312458507,0.20956222,0.326742021,0.347318745,0.16436836,0.103708059,0.355444247,0.213349254,0.067972758,0.383224811,0.205892076,0.086942922,0.439368867
0.74,0.18670327,0.085912871,0.335043826,0.203546998,0.077381482,0.386467065,0.197050891,0.066462939,0.342645125,0.176727397,0.105328576,0.344308868,0.204938036,0.06559694,0.363840805,0.201037605,0.273406247,0.400208689
0.75,0.200357889,0.241653715,0.356421422,0.199231804,0.161773458,0.315758948,0.189266485,0.063459784,0.355993645,0.17170068,0.088998149,0.364826483,0.195568563,0.071563872,0.358420044,0.20105043,0.350276177,0.41686055
0.76,0.175296177,0.074998147,0.32755994,0.181944574,0.081077735,0.36398501,0.178455003,0.061756828,0.368941033,0.164688898,0.077550482,0.345335334,0.180869908,0.070393953,0.354316671,0.209312458,0.27322201,0.420283477
0.77,0.171902104,0.071718704,0.320904704,0.189846149,0.078596396,0.346355698,0.175950987,0.059730993,0.34963024,0.164301751,0.076885778,0.334431087,0.177369069,0.065895407,0.333560097,0.1837578,0.291265916,0.412031249
0.78,0.165765293,0.069097195,0.326149409,0.171378943,0.07542436,0.297694979,0.156846666,0.057361637,0.340708709,0.162028514,0.078109638,0.323128564,0.172895388,0.061865616,0.348800432,0.171558296,0.287096226,0.400034944
0.79,0.160407667,0.067468098,0.320483002,0.179743187,0.064954665,0.286147042,0.152397612,0.056294046,0.3335453,0.14909992,0.072952501,0.307586147,0.165909795,0.060172808,0.337194706,0.163060001,0.103078075,0.41598896
0.8,0.156348359,0.065534679,0.30277243,0.165459239,0.062325399,0.273447503,0.149785102,0.084215677,0.332679087,0.148031122,0.063469254,0.327569023,0.159431763,0.058160761,0.341992993,0.160702606,0.092266987,0.383290816
0.81,0.15060347,0.063462706,0.315939456,0.159368562,0.057723592,0.31092566,0.145709753,0.074353208,0.298617001,0.138981045,0.061997539,0.322651522,0.15404864,0.056252582,0.352889393,0.155618753,0.107387482,0.391077134
0.82,0.137081919,0.060744535,0.284527619,0.147560381,0.055188916,0.281769179,0.140989365,0.055519344,0.297542665,0.131643803,0.061571621,0.27604822,0.150111647,0.05174041,0.328430788,0.149117767,0.080316797,0.361523562
0.83,0.140280877,0.056809307,0.310841649,0.140556709,0.05655761,0.247563129,0.134696627,0.050285156,0.307944348,0.123845939,0.071507384,0.298629707,0.145546089,0.0519825,0.326287979,0.145857092,0.25520798,0.380803993
0.84,0.135434342,0.056764244,0.284981225,0.132851264,0.053467424,0.29362085,0.127772514,0.047883812,0.275429558,0.117760259,0.051716022,0.308179537,0.137419482,0.050400812,0.31775001,0.143123613,0.065496207,0.410595373
0.85,0.12973431,0.053583594,0.296125382,0.127821469,0.050238881,0.255504288,0.122173985,0.047824184,0.297557102,0.114111003,0.059850649,0.280604647,0.131599937,0.048933971,0.325101883,0.138706219,0.053539545,0.353585986
0.86,0.124321802,0.051916486,0.304176854,0.123564165,0.047944846,0.25903419,0.119156084,0.044507545,0.302103635,0.112116992,0.059870927,0.285360121,0.125520447,0.047340508,0.33204466,0.133737261,0.061126365,0.356994241
0.87,0.120538487,0.049357075,0.285894208,0.121475795,0.052531033,0.245658195,0.116002171,0.043034453,0.316375353,0.108983193,0.04906221,0.273697088,0.120306111,0.045273644,0.32945845,0.129684517,0.12819985,0.355056802
0.88,0.118230122,0.046804811,0.294476264,0.117095761,0.047432647,0.254390086,0.114576164,0.04296925,0.305085193,0.10642,0.041298529,0.260177806,0.115925811,0.043696633,0.319119572,0.127150384,0.142393101,0.363864772
0.89,0.117871693,0.045707172,0.304487677,0.108462154,0.046300307,0.267666709,0.112222943,0.039794953,0.285383057,0.102260287,0.043208985,0.250412111,0.11192585,0.042244705,0.336091502,0.123727893,0.06611589,0.332609872
0.9,0.122625865,0.04357652,0.253279306,0.099793256,0.04552017,0.247070495,0.108616197,0.058806248,0.338531678,0.098426966,0.041862862,0.258108602,0.108844673,0.044758391,0.349699696,0.119786259,0.071065987,0.343206918
0.91,0.114180899,0.042763381,0.282136578,0.093934688,0.043748824,0.245350415,0.106269484,0.049871514,0.302026161,0.094050148,0.038452927,0.269532101,0.105428464,0.056706201,0.321169377,0.107616285,0.063537645,0.362871711
0.92,0.11182499,0.041396664,0.275908971,0.09115679,0.045871651,0.241054169,0.101451609,0.066690882,0.283983932,0.088925498,0.037709989,0.273871686,0.103048923,0.04733754,0.351897849,0.10549724,0.050155574,0.357686325
0.93,0.108774539,0.040832865,0.239926545,0.087669824,0.050845721,0.238683924,0.095200931,0.040796394,0.289394236,0.083985345,0.036794875,0.274136639,0.09920052,0.039842235,0.260363515,0.109717459,0.052348168,0.368516183
0.94,0.106456485,0.039367552,0.272093883,0.085399709,0.044141709,0.240817933,0.091393769,0.036250338,0.332253918,0.081388011,0.036567726,0.25676158,0.098167023,0.037266055,0.320696092,0.110149628,0.051763913,0.375086322
0.95,0.101199572,0.038776653,0.212828275,0.068185899,0.040992108,0.247461475,0.089606586,0.033888175,0.383185563,0.077479847,0.036004517,0.279613074,0.091787642,0.039696714,,0.10508777,0.055792592,0.384521399
0.96,0.097923634,0.037859382,,0.079196782,0.039680784,0.242655246,0.082507599,0.033505512,0.369750129,0.072414738,0.035181115,0.257833703,0.087598516,0.069786833,,0.101038397,0.053113387,0.353728333
0.97,0.094563809,0.037362971,,0.074730626,0.036471685,0.185397211,0.075880282,0.032828441,0.359431894,0.073112924,0.034698887,0.236186591,0.080481366,0.091907336,,0.09745717,0.040791816,0.276282486
0.98,0.09520689,0.036841123,,0.074382853,0.035987261,0.153968313,0.073161086,0.032300576,,0.06985487,0.034496803,0.248503025,0.078867599,0.046021616,,0.10099053,0.038142178,
0.99,0.091167201,0.03575891,,0.072164413,0.035495552,,0.0735634,0.03193645,,0.06637843,0.034057786,0.283520939,0.076737311,0.037892048,,0.090275773,0.035847452,
1,0.092378039,0.034819305,,0.070491868,0.035039811,,0.07040224,0.031198996,,0.065076043,0.033725282,,0.076020701,0.03909608,,0.086716857,0.034572563,


==> csv/rspcaadj_o.csv <==
l0norm,l1pca0.01,rospca0.01,pppca0.01,l1pca0.02,rospca0.02,pppca0.02,l1pca0.03,rospca0.03,pppca0.03,l1pca0.04,rospca0.04,pppca0.04,l1pca0.05,rospca0.05,pppca0.05
0.01,0.82615898,0.826160941,0.83114128,0.83247604,0.8319951,0.83240962,0.8283042,0.828453805,0.83379676,0.82792922,0.82792922,0.8287378,0.82897896,0.827839752,0.83143218
0.02,0.804443069,,0.828342766,0.832987367,,0.817134659,0.814723139,0.83256094,0.830117928,0.817114593,,0.82163335,0.809820903,0.8324615,0.822884376
0.03,0.785956742,0.810153718,0.827366349,0.826101061,0.801377373,,0.802940934,0.8314139,0.820332767,0.81843313,,,0.801591525,0.8324615,0.824322254
0.04,0.79427519,,0.830208149,0.816851566,,,0.800070638,0.832135411,,0.803432826,,0.797398851,0.80115358,,0.805317856
0.05,,,0.821364573,0.802433164,,,0.773471878,0.8314139,0.798256119,0.793378904,,0.796336082,0.764129788,,0.770420064
0.06,,,,0.806454038,,,0.758742067,,,0.78988816,,0.79064205,,0.8345927,0.79009033
0.07,0.768227264,,,0.792619884,,,,,,0.724685921,,0.793721711,0.704470025,,0.810144151
0.08,0.756603031,,,0.790927611,,,0.71148001,0.831413866,,0.775645319,,0.772873241,0.746519368,,0.814839954
0.09,0.764250986,,,0.781735572,,,0.706817517,,,0.75954358,,,0.720335478,,0.641708594
0.1,0.718655921,,,0.770495934,,,0.683181628,,,,,,0.682762076,,0.646048379
0.11,,,,0.790447757,,,0.72274012,,,0.730662436,,,0.722241225,,0.64533335
0.12,0.703527956,,,0.749218102,,,0.653472356,,,0.714319727,,0.619033702,0.672445465,,
0.13,0.661728316,,,0.759138328,,,0.650578101,,,0.760653377,,0.599065389,0.691062367,,0.645158594
0.14,0.671756013,,,0.730379858,,,0.649022881,,,0.694871058,,0.597001552,0.666645454,,
0.15,0.700743655,,,0.724730904,,,,,,0.641111946,0.819972934,0.595011957,0.632039667,,
0.16,0.691845292,,,0.71017898,,,0.572307359,,,0.665904812,,,0.644688884,,
0.17,0.620560644,,,0.71770319,,,0.579834197,,,0.701783594,,,0.636822765,,
0.18,0.597491585,,,0.701375715,,,0.548462577,,,0.634608052,,,0.618892157,,
0.19,0.626073115,,,0.658985058,,,0.555062861,,,0.628365696,,,,,
0.2,0.601847474,,,0.667549036,,,0.498549525,,,0.62455867,,,0.571736134,,
0.21,0.694849759,,,0.664541991,,,0.498113128,,,0.603805615,,,0.556099924,,
0.22,0.518948178,,,0.644813755,,,0.503080973,,,,,,0.563170581,,
0.23,0.569570206,,,0.619517125,,,0.506520538,,,0.571962927,,,0.551911392,,
0.24,0.56368107,,,0.607468824,,,0.478682807,,,0.511095958,,,0.536228542,,
0.25,0.494518769,,,,,,0.519071199,,,0.664891118,,,0.504687154,,
0.26,0.57882739,,,0.607825868,,,0.453146479,,,0.640961917,,,0.510219151,,
0.27,0.462642636,,,0.583744786,,,0.446424958,,,0.480384834,,,0.481158358,,
0.28,0.459337683,,,0.5539904,,,0.448400519,,,0.499777136,,,0.500170087,,
0.29,,,,0.59422847,,,0.42500664,,,0.47532378,,,0.434542965,,
0.3,0.500053646,,,0.526050827,,,0.405005696,,,0.537075969,,,0.462874276,,
0.31,0.49232459,,,0.559478386,,,0.412280298,,,0.420362469,,,0.453775496,,
0.32,0.468908381,,,0.526568106,,,0.367943929,,,0.508565464,,,0.448449544,,
0.33,0.437033301,,,0.507543709,,,0.389503518,,,0.460839591,,,0.385561887,,
0.34,0.417591746,,,0.479244487,,,0.349000471,,,0.419695835,,,0.321867456,,
0.35,0.362721614,,,0.482085165,,,0.370499853,,,0.391317113,,,0.421263854,,
0.36,0.399989482,,,0.453955284,,,0.341746211,,,0.464622186,,,0.346343522,,
0.37,0.340225482,,,0.45474674,,,0.32124704,,,0.37156939,,,0.413625947,,
0.38,0.351310072,,,0.437637331,,,0.330916429,,,0.455941765,,,0.316905454,,
0.39,0.349778464,,,0.446964859,,,0.292586983,,,0.416264556,,,0.388629749,,
0.4,0.324029575,,,0.430201731,,,0.29727923,,,0.313727381,,,0.366572234,,
0.41,0.290596237,,,0.425041083,,,0.277008615,,,0.37277145,,,0.325267402,,
0.42,0.272034985,,,0.415695715,,,0.285871899,,,0.296280724,,,0.33230151,,
0.43,0.297888061,,,0.389916597,,,0.253919994,,,0.361571888,,,0.293699082,,
0.44,0.277235044,,,0.347352401,,,0.26291752,,,0.331118401,,,0.335321619,,
0.45,0.271231331,,,0.346872668,,,0.238441634,,,0.322998746,,,0.267435296,,
0.46,0.267146851,,,0.353640536,,,0.243021587,,,0.259651583,,,0.248806056,,
0.47,0.283116544,,,0.320009423,,,0.247662877,,,0.32364767,,,0.221309497,,
0.48,0.266560925,,,0.306705278,,,0.27211152,,,0.300599898,,,0.232741046,,
0.49,0.210388265,,,0.262813045,,,0.213523187,,,0.219840194,,,0.244951684,,
0.5,0.230142157,,,0.275099185,,,0.218753325,,,0.228886564,,,0.210635255,,
0.51,0.205587581,,,0.251665895,,,0.198332369,,,0.212351561,,,0.192252575,,
0.52,0.190565692,,,0.240508434,,,0.191213006,,,0.174833428,,,0.191169107,,
0.53,0.193213977,,,0.310685945,,,0.169472389,,,0.196142996,,,0.16195545,,
0.54,0.176367362,,,0.238173634,,,0.169070466,,,0.1871058,,,0.186287116,,
0.55,0.149992034,,,0.224069948,,,0.148034707,,,0.146251367,,,0.162959496,,
0.56,0.141325557,,,0.206001152,,,0.157478386,,,0.163929576,,,0.173911034,,
0.57,0.149556182,,,0.215193916,,,0.167936522,,,0.135664338,,,0.143969361,,
0.58,0.142063607,,,0.195206035,,,0.130641024,0.8328477,,0.144731514,,,0.120866669,,
0.59,0.129279478,,0.075623755,0.163688799,,,0.132259168,0.8328477,0.404742641,0.131577858,,,0.141329322,,
0.6,0.102592943,,0.084003778,0.153166741,,,0.130272819,0.8328477,,0.086038354,,,0.127225153,,
0.61,0.120256345,,0.087943294,0.174810241,,,0.098882561,0.8328477,0.400254956,0.110798932,,0.072424104,0.117055675,,0.131188706
0.62,0.115722966,,0.074372266,0.161335811,,,0.100101612,0.832847655,,0.106457633,,0.072614715,0.112748904,,0.111452143
0.63,0.083650976,,0.07394137,0.150147983,,,0.116580302,0.8328477,,0.096758973,,0.069385367,0.11492963,,0.095441448
0.64,0.093694436,,0.084202087,0.135510589,,,0.091962862,0.832847652,0.071872373,0.093512561,,0.065107352,0.103074558,,0.106059669
0.65,0.093854192,,0.079813953,0.116218605,,,0.082226743,0.832847654,0.078747929,0.087175454,,0.064042924,0.08036538,,0.088661954
0.66,0.090979466,,0.110953514,0.114113861,,,0.080707586,0.832847652,0.077452259,0.073010231,,0.064283152,0.0792017,,0.087976169
0.67,0.083715233,,0.08605749,0.104560451,,,0.070485569,0.832847655,0.080459076,0.077157545,,0.059001989,0.068363497,,0.085019806
0.68,0.075559838,,0.074996491,0.083852974,,,0.081126414,,0.077184712,0.068811286,,0.059868046,0.074342253,,0.085202936
0.69,0.068866636,,0.074940696,0.074787153,,,0.071124118,0.8328477,0.07606658,0.073787777,,0.057572528,0.069575604,0.066570109,0.075272275
0.7,0.063194553,,0.08270517,0.08186098,,,0.06447711,0.832847651,0.061763305,0.056241978,,0.050782368,0.065076833,0.05504016,0.072931063
0.71,0.056235543,,0.082352096,0.068446969,,,0.059672058,0.436269721,0.051965696,0.051082583,,0.04465296,0.057739115,0.055727816,0.075787455
0.72,0.050884823,,0.077030132,0.064236258,0.033100219,0.047167211,0.044287031,0.832847657,0.055001554,0.044296455,,0.051047055,0.050594577,0.055591885,0.081565655
0.73,0.047374905,,0.076349287,0.05793736,0.030168436,0.046627749,0.041089759,0.433560104,0.055698286,0.041664983,0.023924176,0.048213656,0.045800312,0.049358032,0.076716705
0.74,0.043597334,0.03743286,0.075361915,0.051909254,0.02817927,0.048383335,0.049296277,0.43392975,0.056060195,0.037494639,0.032436881,0.043994307,0.037675562,0.047330317,0.075235377
0.75,0.039410418,0.030152222,0.07519372,0.045449909,0.031103734,0.048795388,0.044448613,0.433693178,0.05572415,0.033939465,0.031632017,0.040231999,0.041133847,0.045540501,0.072977381
0.76,0.035863146,0.023452087,0.075437329,0.040742473,0.027882622,0.047347101,0.039541419,0.29984351,0.054924231,0.031048579,0.030631463,0.038871628,0.040653237,0.045675004,0.063544572
0.77,0.029637367,0.022870577,0.071820081,0.036404383,0.015862731,0.046680231,0.035349553,0.293859802,0.054768198,0.029251542,0.033422174,0.038265153,0.033951303,0.030670667,0.060599392
0.78,0.027838763,0.026960236,0.064796923,0.033741374,0.021438535,0.042970459,0.032563655,0.29143086,0.053081757,0.024783604,0.028121515,0.036528802,0.030468618,0.02136664,0.059102514
0.79,0.027375194,0.022558716,0.055348385,0.029197597,0.014342907,0.039302094,0.03038424,0.290819217,0.051187428,0.023655189,0.030770991,0.035773612,0.026315566,0.022793276,0.056974961
0.8,0.025746346,0.019682339,0.050872804,0.02604456,0.012475745,0.037553259,0.027624065,0.18809139,0.048966437,0.022358531,0.023810784,0.033471209,0.023532903,0.016503798,0.055018755
0.81,0.024540635,0.020252579,0.050203016,0.023089182,0.012138716,0.035901124,0.024204996,0.119393421,0.04592647,0.020391673,0.022126573,0.032368766,0.021425826,0.019512314,0.052718958
0.82,0.021057344,0.01778179,0.049486185,0.021447133,0.016897784,0.033004522,0.021064857,0.044129809,0.045552636,0.018440207,0.018864859,0.031074693,0.017502969,0.019022178,0.052106654
0.83,0.018446542,0.014615036,0.047229099,0.016637583,0.012689744,0.032881892,0.019142911,0.042608057,0.044214439,0.016683828,0.016257671,0.030055243,0.015190976,0.015532957,0.051163287
0.84,0.015749388,0.013106657,0.046215743,0.017784,0.011807823,0.030660284,0.016809109,0.013943362,0.043518138,0.016935745,0.012927522,0.028367183,0.013681278,0.012556369,0.050534167
0.85,0.013815231,0.010849137,0.045138429,0.01545873,0.010691263,0.028873425,0.015204276,0.011712229,0.036576997,0.013190627,0.011803064,0.027030601,0.012458388,0.010726601,0.050190452
0.86,0.012536231,0.009488206,0.041956832,0.012937121,0.009695117,0.029673354,0.012997385,0.010335454,0.035125906,0.010992813,0.009734845,0.025746966,0.010826196,0.009531339,0.048083899
0.87,0.01160016,0.012303976,0.043594438,0.011451536,0.0076244,0.029510365,0.011214273,0.008710709,0.034662519,0.008891934,0.008374178,0.025011941,0.009603601,0.008705305,0.046661932
0.88,0.010419614,0.009886775,0.042123682,0.008784622,0.005999212,0.029202502,0.009535329,0.007589922,0.033483986,0.006737964,0.006554855,0.02375163,0.008772441,0.007458066,0.045554713
0.89,0.009368024,0.0068952,0.039975811,0.006191263,0.004623974,0.026850311,0.008267596,0.006344107,0.033602025,0.005248727,0.005232753,0.023019944,0.008154193,0.00653545,0.044918008
0.9,0.007171263,0.006129005,0.037646103,0.00438724,0.003681537,0.027271207,0.006423801,0.005495116,0.03286046,0.004809763,0.004179726,0.021697885,0.007626582,0.005911937,0.043374168
0.91,0.005378059,0.004567503,0.037382151,0.002930966,0.002961899,0.026346742,0.004931314,0.00456408,0.032243514,0.004319542,0.003462578,0.021114883,0.006779309,0.004741079,0.041316543
0.92,0.004339302,0.003699279,0.036738544,0.002128437,0.002103307,0.026190604,0.003808734,0.00385362,0.031965834,0.003845338,0.002898745,0.020600982,0.005320096,0.004014594,0.04110887
0.93,0.003629633,0.003021504,0.037387666,0.001700121,0.001729027,0.02519952,0.002745985,0.002721165,0.03012555,0.003028686,0.002442054,0.020022537,0.003987972,0.003024695,0.040352092
0.94,0.003029056,0.002642339,0.031119341,0.001452713,0.001173111,0.025562183,0.002229197,0.002049723,0.02804368,0.002252014,0.00192481,0.019905198,0.00276525,0.002310924,0.038710538
0.95,0.002786699,0.002204127,0.030821889,0.001073444,0.000998673,0.024751955,0.001747833,0.001537661,0.028691603,0.001703523,0.001549198,0.019854995,0.001853343,0.001801071,0.041037179
0.96,0.002437016,0.001941711,0.030363106,0.000778705,0.0007835,0.024008709,0.001358757,0.001053634,0.028050381,0.001440384,0.00128071,0.019654894,0.001439556,0.001210362,0.040630055
0.97,0.002356109,0.001562947,0.02936907,0.000606953,0.000615434,0.025323077,0.000963577,0.000717421,0.030221995,0.001039942,0.000882698,0.018265798,0.000903458,0.00084879,0.038072293
0.98,0.001485644,0.001112768,0.025378976,0.000464199,0.000456728,0.024993131,0.000721837,0.000645531,0.030017602,0.000632313,0.000627824,0.019952854,0.000848721,0.000589613,0.035234841
0.99,0.000713528,0.000618898,0.029840566,0.000398617,0.000389144,0.024775099,0.000509327,0.000419315,0.038168695,0.000472486,0.00044161,0.019321339,0.000572112,0.000425937,0.033430525
1,0.00038294,0.000349982,,0.000335353,0.000338079,,0.000366179,0.000326013,,0.000350821,0.000344882,0.019317933,0.000377815,0.000322856,0.026377843


==> csv/sparsel1.csv <==
x,m1000,m2000,m5000,n1000,n2000,n5000,2m1000,2m2000,2m5000,2n1000,2n2000,2n5000,lm1000,lm2000,lm5000,ln1000,ln2000,ln5000,m1000e,m2000e,m5000e,n1000e,n2000e,n5000e,2m1000e,2m2000e,2m5000e,2n1000e,2n2000e,2n5000e,lm1000e,lm2000e,lm5000e,ln1000e,ln2000e,ln5000e
100,0.836,3.053,15.223,0.098,0.184,0.372,0.827,2.924,15.750,0.108,0.197,0.454,17,51,200,3,6,16,0.013,0.004,0.010,0.008,0.013,0.015,0.036,0.011,0.302,0.006,0.009,0.024,0.77,1.69,8.12,0.09,0.19,0.48
200,1.540,5.458,26.837,0.329,0.606,1.209,1.499,5.700,30.232,0.343,0.640,1.448,33,100,366,11,22,55,0.012,0.016,0.034,0.016,0.031,0.027,0.016,0.189,0.665,0.011,0.015,0.030,1.34,2.60,15.64,0.32,0.62,1.52
300,2.397,7.942,38.974,0.743,1.269,2.658,2.479,9.692,42.106,0.789,1.479,3.013,50,146,534,23,45,113,0.009,0.006,0.041,0.012,0.038,0.064,0.056,0.113,0.143,0.011,0.013,0.047,1.48,4.17,16.63,0.51,0.85,2.35
400,2.790,9.411,50.777,1.118,1.973,4.536,2.937,11.304,54.322,1.236,2.248,4.833,66,192,700,37,74,185,0.012,0.018,0.057,0.344,0.049,0.065,0.081,0.156,0.063,0.031,0.014,0.056,1.69,6.16,26.84,0.90,1.59,4.29
500,3.134,10.859,63.932,1.649,2.802,6.897,3.205,12.818,67.697,1.732,3.256,7.484,83,238,869,54,107,268,0.017,0.004,0.070,0.062,0.069,0.168,0.051,0.234,0.060,0.035,0.112,0.075,1.72,7.88,27.42,1.24,2.36,5.94
600,4.021,13.488,76.215,2.392,4.347,9.895,4.650,15.227,80.264,3.005,4.811,10.575,99,285,1033,72,145,361,0.004,0.015,0.047,0.019,0.115,0.202,0.075,0.234,0.033,0.106,0.145,0.157,1.67,7.67,27.32,1.35,2.59,7.63
700,4.421,15.079,88.683,3.127,5.351,13.078,5.353,16.968,94.172,3.750,6.248,14.303,116,332,1195,93,186,465,0.010,0.017,0.061,0.085,0.060,0.352,0.089,0.363,1.581,0.120,0.150,0.146,1.85,8.24,29.47,1.35,2.63,7.70
800,4.768,17.530,100.569,3.782,7.369,17.075,5.658,19.714,108.570,4.495,8.319,18.384,132,381,1365,116,231,576,0.006,0.017,0.068,0.013,0.203,0.317,0.118,0.310,1.580,0.124,0.228,0.335,1.34,7.28,35.68,1.18,2.86,7.80
900,5.160,19.070,115.010,4.574,9.004,21.325,6.127,21.283,123.489,5.566,9.762,22.840,148,429,1534,139,279,695,0.007,0.025,0.277,0.021,0.205,0.272,0.171,0.561,0.949,0.113,0.215,0.099,1.21,9.86,35.67,0.91,2.86,7.00
1000,5.524,20.612,127.561,5.671,10.451,26.380,6.170,23.155,136.605,6.411,11.598,28.462,165,476,1705,165,329,820,0.004,0.023,0.074,0.116,0.284,0.412,0.078,0.404,1.514,0.126,0.218,0.374,1.29,10.17,41.92,1.29,3.04,6.85


==> csv/speedup.csv <==
,100,200,300,400,500,600,700,800,900,1000,2000
100,0.83,1.62,2.28,3.09,3.17,3.67,4.69,4.56,4.64,5.01,5.35
200,1.70,3.17,3.95,5.10,5.72,5.85,5.90,6.46,5.65,6.13,7.13
300,2.61,3.84,5.45,6.09,6.48,6.02,6.79,7.31,6.01,6.45,7.86
400,3.60,4.88,6.12,7.02,6.76,7.81,6.51,7.11,7.47,8.15,9.59
500,3.26,6.02,6.90,6.87,8.07,6.88,7.49,8.24,8.88,9.55,11.03
600,3.77,6.19,6.44,7.91,7.16,7.75,8.64,9.34,8.26,8.91,10.99
700,4.76,6.41,7.34,6.83,7.77,8.74,9.72,8.60,9.34,9.70,11.78
800,5.06,7.24,8.03,7.50,8.55,9.53,8.67,9.47,9.99,10.63,11.82
900,4.95,6.56,6.63,8.07,9.22,8.40,9.37,10.00,10.74,11.26,12.54
1000,5.42,7.01,7.16,8.62,9.84,9.17,9.92,10.65,11.32,12.00,13.52
2000,6.57,8.81,9.77,11.42,12.75,12.51,13.86,13.79,14.67,15.30,16.57

